A Speed-up for Helsgaun's TSP Heuristic by Relaxing the Positive Gain Criterion

The Traveling Salesman Problem (TSP) is one of the most extensively researched and widely applied combinatorial optimization problems. It is NP-hard even in the symmetric and metric case. Building upon elaborate research, state-of-the-art exact solvers such as CONCORDE can solve TSP instances with several ten thousand vertices. A key ingredient for these integer programming approaches are fast heuristics to find a good initial solution, in particular the Lin-Kernighan-Helsgaun (LKH) heuristic. For instances with few hundred vertices heuristics like LKH often find an optimal solution. In this work we develop variations of LKH that perform significantly better on large instances. LKH repeatedly improves an initially random tour by exchanging edges along alternating circles. Thereby, it respects several criteria designed to quickly find alternating circles that give a feasible improvement of the tour. Among those criteria, the positive gain criterion stayed mostly untouched in previous research. It requires that, while constructing an alternating circle, the total gain has to be positive after each pair of edges. We relax this criterion carefully leading to improvement steps hitherto undiscovered by LKH. We confirm this improvement experimentally via extensive simulations on various benchmark libraries for TSP. Our computational study shows that for large instances our method is on average 13% faster than the latest version of LKH.

==> Latex_Comparison_Large_POPMUSIC_100.csv <==
Problem;CandidateModel;Candidates;Optimum;RunsLKH;RunsOur;CostMinLKH;CostMinOur;CostAvgLKH;CostAvgOur;CostMaxLKH;CostMaxOur;GapMinLKH;GapMinOur;GapAvgLKH;GapAvgOur;GapMaxLKH;GapMaxOur;TimeMinLKH;TimeMinOur;TimeAvgLKH;TimeAvgOur;TimeMaxLKH;TimeMaxOur;CostMinChange;CostAvgChange;CostMaxChange;GapMinChange;GapAvgChange;GapMaxChange;TimeMinChange;TimeAvgChange;TimeMaxChange


==> Latex_Comparison_Large_Running.csv <==
Problem;CandidateModel;Candidates;Optimum;RunsLKH;RunsOur;CostMinLKH;CostMinOur;CostAvgLKH;CostAvgOur;CostMaxLKH;CostMaxOur;GapMinLKH;GapMinOur;GapAvgLKH;GapAvgOur;GapMaxLKH;GapMaxOur;TimeMinLKH;TimeMinOur;TimeAvgLKH;TimeAvgOur;TimeMaxLKH;TimeMaxOur
vlsi\_large\_sra104815;ALPHA;5;251342;2.000;2.000;251458;\textcolor{green}{251382};251470;\textcolor{green}{251412};251481;\textcolor{green}{251443};4.62e-04;\textcolor{green}{1.59e-04};5.07e-04;\textcolor{green}{2.81e-04};5.53e-04;\textcolor{green}{4.02e-04};259200;259200;259200;259200;259200;259200
vlsi\_large\_sra104815;ALPHA;5;251342;1.000;1.000;251455;\textcolor{green}{251438};251455;\textcolor{green}{251438};251455;\textcolor{green}{251438};4.50e-04;\textcolor{green}{3.82e-04};4.50e-04;\textcolor{green}{3.82e-04};4.50e-04;\textcolor{green}{3.82e-04};764717 s;\textcolor{red}{870417 s};764717 s;\textcolor{red}{870417 s};764717 s;\textcolor{red}{870417 s}
vlsi\_large\_ara238025;ALPHA;5;578761;1.000;1.000;579191;\textcolor{green}{579170};579191;\textcolor{green}{579170};579191;\textcolor{green}{579170};7.43e-04;\textcolor{green}{7.07e-04};7.43e-04;\textcolor{green}{7.07e-04};7.43e-04;\textcolor{green}{7.07e-04};259200;259200;259200;259200;259200;259200
TSP\_large\_pla85900;ALPHA;5;142382641;3.000;2.000;142441375;\textcolor{green}{142426390};142447908;\textcolor{green}{142446549};142452646;\textcolor{red}{142466708};4.13e-04;\textcolor{green}{3.07e-04};4.59e-04;\textcolor{green}{4.49e-04};4.92e-04;\textcolor{red}{5.90e-04};259200;259200;259200;259200;259200;259200
TSP\_large\_pla85900;ALPHA;5;142382641;3.000;2.000;142440276;\textcolor{green}{142426114};142442839;\textcolor{green}{142429774};142444358;\textcolor{green}{142433435};4.05e-04;\textcolor{green}{3.05e-04};4.23e-04;\textcolor{green}{3.31e-04};4.33e-04;\textcolor{green}{3.57e-04};372465 s;\textcolor{red}{477163 s};412986 s;\textcolor{red}{524363 s};462521 s;\textcolor{red}{571563 s}
National\_TSPs\_large\_ch71009;ALPHA;5;4566506;4.000;6.000;4567066;\textcolor{green}{4566791};4567242;\textcolor{green}{4566948};4567418;\textcolor{green}{4567152};1.23e-04;\textcolor{green}{6.20e-05};1.61e-04;\textcolor{green}{9.65e-05};2.00e-04;\textcolor{green}{1.41e-04};259200;259200;259200;259200;259200;259200
National\_TSPs\_large\_ch71009;ALPHA;5;4566506;4.000;6.000;4567060;\textcolor{green}{4566791};4567147;\textcolor{green}{4566948};4567194;\textcolor{green}{4567152};1.21e-04;\textcolor{green}{6.20e-05};1.40e-04;\textcolor{green}{9.65e-05};1.51e-04;\textcolor{green}{1.41e-04};278578 s;\textcolor{green}{188100 s};295416 s;\textcolor{green}{200023 s};308198 s;\textcolor{green}{209222 s}
DIMACS\_large\_E316k.0;ALPHA;5;nan;1.000;1.000;401647038;\textcolor{green}{401542625};401647038;\textcolor{green}{401542625};401647038;\textcolor{green}{401542625};1.000;1.000;1.000;1.000;1.000;1.000;259200;259200;259200;259200;259200;259200
DIMACS\_large\_E100k.1;ALPHA;5;nan;2.000;3.000;225736913;\textcolor{green}{225683597};225749062;\textcolor{green}{225686275};225761211;\textcolor{green}{225690787};1.000;1.000;1.000;1.000;1.000;1.000;259200;259200;259200;259200;259200;259200
DIMACS\_large\_E100k.1;ALPHA;5;nan;1.000;2.000;225731763;\textcolor{green}{225676934};225731763;\textcolor{green}{225683316};225731763;\textcolor{green}{225689698};nan;nan;nan;nan;nan;nan;828282 s;\textcolor{green}{432062 s};828282 s;\textcolor{green}{474908 s};828282 s;\textcolor{green}{517754 s}
DIMACS\_large\_E100k.0;ALPHA;5;nan;2.000;3.000;225853773;\textcolor{green}{225806029};225858166;\textcolor{green}{225809979};225862560;\textcolor{green}{225812473};1.000;1.000;1.000;1.000;1.000;1.000;259200;259200;259200;259200;259200;259200
DIMACS\_large\_E100k.0;ALPHA;5;nan;1.000;3.000;225836011;\textcolor{green}{225806029};225836011;\textcolor{green}{225808497};225836011;\textcolor{green}{225810167};nan;nan;nan;nan;nan;nan;813328 s;\textcolor{green}{406378 s};813328 s;\textcolor{green}{434212 s};813328 s;\textcolor{green}{455868 s}
DIMACS\_large\_C316k.0;ALPHA;5;nan;1.000;1.000;7745154873;\textcolor{green}{7428073572};7745154873;\textcolor{green}{7428073572};7745154873;\textcolor{green}{7428073572};1.000;1.000;1.000;1.000;1.000;1.000;259200;259200;259200;259200;259200;259200
DIMACS\_large\_C100k.1;ALPHA;5;nan;5.000;7.000;105585431;\textcolor{green}{105465175};105618304;\textcolor{red}{105624173};105650782;\textcolor{red}{105834989};1.000;1.000;1.000;1.000;1.000;1.000;259200;259200;259200;259200;259200;259200
DIMACS\_large\_C100k.1;ALPHA;5;nan;5.000;7.000;105585431;\textcolor{green}{105465175};105615229;\textcolor{red}{105623765};105635409;\textcolor{red}{105832131};nan;nan;nan;nan;nan;nan;196179 s;\textcolor{green}{161682 s};247660 s;\textcolor{green}{182731 s};414418 s;\textcolor{green}{267055 s}


==> Latex_Running_Summary_Large.csv <==
Version;CandidateModel;Candidates;Examples;Successes;TrialsMin;TrialsAvg;TrialsMax;Optimum;Runs;CostMin;CostAvg;CostMax;GapMin;GapAvg;GapMax;TimeMin;TimeAvg;TimeMax
LKH 3.0.8;POPMUSIC;5;5;0.0;nan;nan;nan;73474574;4.000;157097709;157107645;157122149;0.017;2.14e-04;2.68e-04;1019965;1046005;1069252
LKH with \ref{C2**:tiltedgain};POPMUSIC;5;4;0.0;nan;nan;nan;142382641;3.750;\textcolor{red}{\textit{195210448}};\textcolor{red}{\textit{195215976}};\textcolor{red}{\textit{195220588}};\textcolor{red}{\textit{0.024}};\textcolor{red}{\textit{2.98e-04}};\textcolor{red}{\textit{3.57e-04}};\textcolor{green}{\textbf{1018859}};\textcolor{green}{\textbf{1041800}};\textcolor{green}{\textbf{1068323}}
LKH 3.0.8;ALPHA;5;4;0.0;nan;nan;nan;71316992;5.250;148560876;148570356;148585398;0.033;4.10e-04;4.78e-04;660697;697324;739167
LKH with \ref{C2**:tiltedgain};ALPHA;5;4;0.0;nan;nan;nan;71316992;6.250;\textcolor{green}{\textbf{148535020}};\textcolor{green}{\textbf{148540818}};\textcolor{green}{\textbf{148549538}};\textcolor{green}{\textbf{0.015}};\textcolor{green}{\textbf{2.55e-04}};\textcolor{green}{\textbf{3.69e-04}};\textcolor{green}{\textbf{464837}};\textcolor{green}{\textbf{530790}};\textcolor{green}{\textbf{603901}}


==> test_large.csv <==
Problem;CandidateModel;Candidates;Optimum;RunsLKH;RunsOur;CostMinLKH;CostMinOur;CostAvgLKH;CostAvgOur;CostMaxLKH;CostMaxOur;GapMinLKH;GapMinOur;GapAvgLKH;GapAvgOur;GapMaxLKH;GapMaxOur;TimeMinLKH;TimeMinOur;TimeAvgLKH;TimeAvgOur;TimeMaxLKH;TimeMaxOur;CostMinChange;CostAvgChange;CostMaxChange;GapMinChange;GapAvgChange;GapMaxChange;TimeMinChange;TimeAvgChange;TimeMaxChange;TimeAvgLKHh;TimeAvgOurh
DIMACS\_C31k.1;POPMUSIC;5;Error;10.00;10.00;59293266;59293266;59295163;59304642;59303429;59349001;0.0;0.0;3.20e-05;1.92e-04;1.71e-04;9.40e-04;14214;11629;15658;13044;17439;16144;$\pm$ 0;+1.60e-02;+7.68e-02;$\pm$ 0;+500.00;+449.71;-18.19;-16.69;-7.43;4,349444444;3,623333333
DIMACS\_C31k.0;POPMUSIC;5;Error;10.00;10.00;59545390;59545390;59575202;59604908;59587149;59673921;0.0;0.0;5.01e-04;1.00e-03;7.01e-04;2.16e-03;14871;15087;18698;16701;22081;20026;$\pm$ 0;+4.99e-02;+0.146;$\pm$ 0;+99.60;+208.13;+1.45;-10.68;-9.31;5,193888889;4,639166667
vlsi\_pbh30440;POPMUSIC;5;88313;10.00;10.00;88320;88320;88329;88330;88346;88342;7.90e-05;7.90e-05;1.79e-04;1.91e-04;3.74e-04;3.28e-04;15942;15214;19752;18126;24263;23369;$\pm$ 0;+1.13e-03;-4.53e-03;$\pm$ 0;+6.70;-12.30;-4.57;-8.23;-3.68;5,486666667;5,035
vlsi\_fry33203;POPMUSIC;5;97240;10.00;10.00;97253;97253;97264;97267;97282;97290;1.34e-04;1.34e-04;2.51e-04;2.79e-04;4.32e-04;5.14e-04;22364;19295;25535;23355;29131;26976;$\pm$ 0;+3.08e-03;+8.22e-03;$\pm$ 0;+11.16;+18.98;-13.72;-8.54;-7.40;7,093055556;6,4875
vlsi\_xib32892;POPMUSIC;5;96757;10.00;10.00;96763;96772;96777;96787;96793;96803;6.20e-05;1.55e-04;2.04e-04;3.10e-04;3.72e-04;4.75e-04;26138;21434;27994;26394;34027;34408;+9.30e-03;+1.03e-02;+1.03e-02;+150.00;+51.96;+27.69;-18.00;-5.72;+1.12;7,776111111;7,331666667
vlsi\_bby34656;POPMUSIC;5;99159;10.00;10.00;99162;99164;99170;99172;99184;99189;3e-05;5,00E-05;1.12e-04;1.31e-04;2.52e-04;3.03e-04;26049;22380;32498;29008;38803;33051;+2.02e-03;+2.02e-03;+5.04e-03;+66.67;+16.96;+20.24;-14.08;-10.74;-14.82;9,027222222;8,057777778
vlsi\_pba38478;POPMUSIC;5;108318;10.00;10.00;108327;108326;108340;108336;108356;108344;8.30e-05;7.40e-05;2.05e-04;1.63e-04;3.51e-04;2.40e-04;28200;29869;36712;36368;43687;42756;-9.23e-04;-3.69e-03;-1.11e-02;-10.84;-20.49;-31.62;+5.92;-0.94;-2.13;10,19777778;10,10222222
DIMACS\_E31k.0;POPMUSIC;5;Error;10.00;10.00;127284898;127288632;127295977;127295925;127308208;127303176;0.0;0.0;8.70e-05;5.70e-05;1.83e-04;1.14e-04;33934;22233;38983;27460;42552;33582;+2.93e-03;-4.08e-05;-3.95e-03;$\pm$ 0;-34.48;-37.70;-34.48;-29.56;-21.08;10,82861111;7,627777778
DIMACS\_E31k.1;POPMUSIC;5;Error;10.00;10.00;127456986;127458487;127466483;127463432;127478086;127470427;0.0;0.0;7.50e-05;3.90e-05;1.66e-04;9.40e-05;35206;22571;42157;29123;49628;32684;+1.18e-03;-2.39e-03;-6.01e-03;$\pm$ 0;-48.00;-43.37;-35.89;-30.92;-34.14;11,71027778;8,089722222
National\_TSPs\_bm33708;POPMUSIC;5;959289;10.00;10.00;959318;959308;959356;959339;959409;959398;3e-05;2,00E-05;6.90e-05;5.30e-05;1.25e-04;1.14e-04;37086;32965;48001;36714;54539;40882;-1.04e-03;-1.77e-03;-1.15e-03;-33.33;-23.19;-8.80;-11.11;-23.51;-25.04;13,33361111;10,19833333
vlsi\_ics39603;POPMUSIC;5;106819;10.00;10.00;106825;106824;106834;106831;106854;106844;5.60e-05;4.70e-05;1.45e-04;1.15e-04;3.28e-04;2.34e-04;46288;42195;55097;51369;66486;61853;-9.36e-04;-2.81e-03;-9.36e-03;-16.07;-20.69;-28.66;-8.84;-6.77;-6.97;15,30472222;14,26916667
vlsi\_rbz43748;POPMUSIC;5;125183;10.00;10.00;125190;125200;125206;125206;125222;125217;5.60e-05;1.36e-04;1.87e-04;1.85e-04;3.12e-04;2.72e-04;56174;49261;64024;57064;75148;68673;+7.99e-03;$\pm$ 0;-3.99e-03;+142.86;-1.07;-12.82;-12.31;-10.87;-8.62;17,78444444;15,85111111
vlsi\_fna52057;POPMUSIC;5;147789;10.00;10.00;147812;147806;147817;147817;147832;147825;1.56e-04;1.15e-04;1.91e-04;1.90e-04;2.91e-04;2.44e-04;62476;55101;70470;63181;87790;67682;-4.06e-03;$\pm$ 0;-4.74e-03;-26.28;-0.524;-16.15;-11.80;-10.34;-22.90;19,575;17,55027778
vlsi\_fht47608;POPMUSIC;5;125104;10.00;10.00;125134;125121;125143;125136;125162;125149;2.40e-04;1.36e-04;3.15e-04;2.57e-04;4.64e-04;3.60e-04;63003;51880;73115;62841;82211;72675;-1.04e-02;-5.59e-03;-1.04e-02;-43.33;-18.41;-22.41;-17.65;-14.05;-11.60;20,30972222;17,45583333
vlsi\_bna56769;POPMUSIC;5;158078;10.00;10.00;158112;158097;158126;158112;158144;158128;2.15e-04;1.20e-04;3.02e-04;2.15e-04;4.18e-04;3.16e-04;117332;97583;130540;118318;148043;136731;-9.49e-03;-8.85e-03;-1.01e-02;-44.19;-28.81;-24.40;-16.83;-9.36;-7.64;36,26111111;32,86611111
vlsi\_dan59296;POPMUSIC;5;165371;10.00;10.00;165390;165399;165417;165417;165439;165440;1.15e-04;1.69e-04;2.78e-04;2.77e-04;4.11e-04;4.17e-04;108444;100837;140333;113975;181983;140758;+5.44e-03;$\pm$ 0;+6.04e-04;+46.96;-0.360;+1.46;-7.01;-18.78;-22.65;38,98138889;31,65972222
DIMACS\_C100k.0;POPMUSIC;5;Error;10.00;10.00;104633917;104617752;104657832;104641010;104672048;104657755;0.0;0.0;2.29e-04;2.22e-04;3.64e-04;3.82e-04;178845;145317;200368;158532;217955;174702;-1.54e-02;-1.61e-02;-1.37e-02;$\pm$ 0;-3.06;+4.95;-18.75;-20.88;-19.84;55,65777778;44,03666667
TSP\_pla33810;POPMUSIC;5;66048945;10.00;10.00;66057180;66049097;66067432;66061323;66077718;66068696;1.25e-04;2,00E-06;2.80e-04;1.87e-04;4.36e-04;2.99e-04;197374;225260;207595;236568;224017;243095;-1.22e-02;-9.25e-03;-1.37e-02;-98.40;-33.21;-31.42;+14.13;+13.96;+8.52;57,66527778;65,71333333
DIMACS\_C100k.1;POPMUSIC;5;Error;10.00;10.00;105416845;105390777;105446335;105425123;105470562;105469042;0.0;0.0;2.80e-04;3.26e-04;5.10e-04;7.43e-04;199253;171393;216743;179302;237226;191656;-2.47e-02;-2.01e-02;-1.44e-03;$\pm$ 0;+16.43;+45.69;-13.98;-17.27;-19.21;60,20638889;49,80611111
National\_TSPs\_ch71009;POPMUSIC;5;4566506;10.00;10.00;4567023;4566684;4567325;4566928;4567697;4567207;1.13e-04;3.90e-05;1.79e-04;9.20e-05;2.61e-04;1.54e-04;332668;241528;361241;279836;396156;307192;-7.42e-03;-8.69e-03;-1.07e-02;-65.49;-48.60;-41.00;-27.40;-22.53;-22.46;100,3447222;77,73222222


==> test_large_running.csv <==
Problem;CandidateModel;Candidates;Optimum;RunsLKH;RunsOur;CostMinLKH;CostMinOur;CostAvgLKH;CostAvgOur;CostMaxLKH;CostMaxOur;GapMinLKH;GapMinOur;GapAvgLKH;GapAvgOur;GapMaxLKH;GapMaxOur;TimeMinLKH;TimeMinOur;TimeAvgLKH;TimeAvgOur;TimeMaxLKH;TimeMaxOur;CostMinChange;CostAvgChange;CostMaxChange;GapMinChange;GapAvgChange;GapMaxChange;TimeMinChange;TimeAvgChange;TimeMaxChange;TimeAvgLKHh;TimeAvgOurh;TimeAvgLKHd;TimeAvgOurd
vlsi\_ara238025;POPMUSIC;5;578761;2.000;2.000;579046;578931;579134;579028;579223;579126;4.92e-04;2.94e-04;6.45e-04;4.63e-04;7.98e-04;6.31e-04;4715563;5350400;5160046;5761612;5604529;6172824;-1.99e-02;-1.83e-02;-1.67e-02;-40.24;-28.22;-20.93;+13.46;+11.66;+10.14;1433,346111;1600,447778;59,72275463;66,68532407
TSP\_pla85900;POPMUSIC;5;142382641;10.00;8.000;142390914;142392721;142413210;142407413;142440190;142433446;5.80e-05;7.10e-05;2.15e-04;1.74e-04;4.04e-04;3.57e-04;1112645;1337066;1149094;1392517;1230683;1464697;+1.27e-03;-4.07e-03;-4.73e-03;+22.41;-19.07;-11.63;+20.17;+21.18;+19.01;319,1927778;386,8102778;13,29969907;16,11709491
DIMACS\_E100k.1;POPMUSIC;5;Error;10.00;10.00;225692504;225671959;225734644;225680495;225759877;225688956;nan;0.0;nan;3.80e-05;nan;7.50e-05;748667;472123;803160;532180;965099;614401;-9.10e-03;-2.40e-02;-3.14e-02;$\pm$ 0;$\pm$ 0;$\pm$ 0;-36.94;-33.74;-36.34;223,1;147,8277778;9,295833333;6,159490741
DIMACS\_E100k.0;POPMUSIC;5;Error;10.00;10.00;225852535;225806177;225883814;225812934;225920212;225820383;nan;0.0;nan;3,00E-05;nan;6.30e-05;771576;526575;815162;575585;899004;741841;-2.05e-02;-3.14e-02;-4.42e-02;$\pm$ 0;$\pm$ 0;$\pm$ 0;-31.75;-29.39;-17.48;226,4338889;159,8847222;9,43474537;6,661863426
DIMACS\_C316k.0;POPMUSIC;5;nan;5.000;6.000;186899030;186935218;186910144;186953074;186941216;186987561;nan;nan;nan;nan;nan;nan;1944189;1657905;2112022;1791947;2281218;2023697;+1.94e-02;+2.30e-02;+2.48e-02;$\pm$ 0;$\pm$ 0;$\pm$ 0;-14.73;-15.15;-11.29;586,6727778;497,7630556;24,44469907;20,74012731
vlsi\_sra104815;POPMUSIC;5;251342;10.00;9.000;251437;251383;251462;251406;251496;251438;3.78e-04;1.63e-04;4.77e-04;2.56e-04;6.13e-04;3.82e-04;760748;811546;834368;893250;943314;986642;-2.15e-02;-2.23e-02;-2.31e-02;-56.88;-46.33;-37.68;+6.68;+7.06;+4.59;231,7688889;248,125;9,657037037;10,33854167


==> test_medium.csv <==
Problem;CandidateModel;Candidates;Optimum;RunsLKH;RunsOur;CostMinLKH;CostMinOur;CostAvgLKH;CostAvgOur;CostMaxLKH;CostMaxOur;GapMinLKH;GapMinOur;GapAvgLKH;GapAvgOur;GapMaxLKH;GapMaxOur;TimeMinLKH;TimeMinOur;TimeAvgLKH;TimeAvgOur;TimeMaxLKH;TimeMaxOur;CostMinChange;CostAvgChange;CostMaxChange;GapMinChange;GapAvgChange;GapMaxChange;TimeMinChange;TimeAvgChange;TimeMaxChange
DIMACS\_C3k.4;POPMUSIC;5;18864046;10.00;10.00;18864046;18864046;18864046;18864046;18864046;18864046;0.0;0.0;0.0;0.0;0.0;0.0;70.68;52.54;75.88;61.37;81.05;72.35;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-25.66;-19.12;-10.73
DIMACS\_C3k.0;POPMUSIC;5;19198258;10.00;10.00;19198258;19198258;19198258;19198258;19198258;19198258;0.0;0.0;0.0;0.0;0.0;0.0;96.96;85.44;114.1;111.4;141.8;127.9;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-11.88;-2.37;-9.80
DIMACS\_C3k.3;POPMUSIC;5;19108508;10.00;10.00;19108508;19108508;19108508;19108508;19108508;19108508;0.0;0.0;0.0;0.0;0.0;0.0;132.1;111.2;150.3;129.6;162.2;149.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-15.82;-13.77;-7.71
DIMACS\_C3k.2;POPMUSIC;5;19547551;10.00;10.00;19547551;19547551;19548164;19548028;19548232;19548232;0.0;0.0;3.10e-05;2.40e-05;3.50e-05;3.50e-05;157.8;141.8;170.8;174.5;215.3;231.8;$\pm$ 0;-6.96e-04;$\pm$ 0;$\pm$ 0;-22.58;$\pm$ 0;-10.14;+2.17;+7.66
DIMACS\_E3k.2;POPMUSIC;5;40303394;10.00;10.00;40303394;40303431;40303427;40303431;40303431;40303431;0.0;1,00E-06;1,00E-06;1,00E-06;1,00E-06;1,00E-06;57.71;47.07;65.17;53.31;87.12;61.58;+9.18e-05;+9.92e-06;$\pm$ 0;+0.00e+00;$\pm$ 0;$\pm$ 0;-18.44;-18.20;-29.32
DIMACS\_E3k.0;POPMUSIC;5;40634081;10.00;10.00;40634081;40634081;40635322;40635989;40636651;40638687;0.0;0.0;3.10e-05;4.70e-05;6.30e-05;1.13e-04;74.80;50.48;112.0;78.70;195.8;164.7;$\pm$ 0;+1.64e-03;+5.01e-03;$\pm$ 0;+51.61;+79.37;-32.51;-29.73;-15.88
DIMACS\_E3k.1;POPMUSIC;5;40315287;10.00;10.00;40315287;40315287;40315784;40315287;40320254;40315287;0.0;0.0;1.20e-05;0.0;1.23e-04;0.0;67.77;52.70;91.41;65.32;111.2;91.85;$\pm$ 0;-1.23e-03;-1.23e-02;$\pm$ 0;-100.00;-100.00;-22.24;-28.54;-17.40
DIMACS\_E3k.3;POPMUSIC;5;40589659;10.00;10.00;40589659;40589659;40591390;40591937;40600328;40597729;0.0;0.0;4.30e-05;5.60e-05;2.63e-04;1.99e-04;86.54;60.80;139.2;87.07;195.9;121.7;$\pm$ 0;+1.35e-03;-6.40e-03;$\pm$ 0;+30.23;-24.33;-29.74;-37.45;-37.88
DIMACS\_E3k.4;POPMUSIC;5;40757209;10.00;10.00;40757209;40759481;40760442;40760686;40764022;40763437;0.0;5.60e-05;7.90e-05;8.50e-05;1.67e-04;1.53e-04;84.86;63.07;117.2;93.50;164.1;123.8;+5.57e-03;+5.99e-04;-1.44e-03;+0.00e+00;+7.59;-8.38;-25.68;-20.22;-24.56
DIMACS\_C3k.1;POPMUSIC;5;19017805;10.00;10.00;19017805;19017805;19017805;19017805;19017805;19017805;0.0;0.0;0.0;0.0;0.0;0.0;270.1;246.1;324.9;307.2;377.5;356.1;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-8.89;-5.45;-5.67
DIMACS\_M3k.1;POPMUSIC;5;2049127;10.00;10.00;2068393;2062172;2073064;2071717;2077265;2083175;9.40e-03;6.37e-03;0.012;0.011;0.014;0.017;179.2;206.6;191.6;231.0;200.7;248.0;-0.301;-6.50e-02;+0.285;-32.23;-8.33;+21.43;+15.29;+20.56;+23.57
DIMACS\_M3k.0;POPMUSIC;5;2071765;10.00;10.00;2095222;2095168;2099996;2097731;2105173;2100754;0.011;0.011;0.014;0.013;0.016;0.014;185.1;214.4;207.8;227.2;220.7;251.7;-2.58e-03;-0.108;-0.210;$\pm$ 0;-7.14;-12.50;+15.83;+9.34;+14.05
National\_TSPs\_mu1979;POPMUSIC;5;86891;10.00;10.00;86891;86891;86892;86892;86893;86893;0.0;0.0;7,00E-06;1.60e-05;2.30e-05;2.30e-05;31.24;24.29;40.36;31.90;54.77;40.61;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+128.57;$\pm$ 0;-22.25;-20.96;-25.85
National\_TSPs\_rw1621;POPMUSIC;5;26051;10.00;10.00;26056;26054;26081;26079;26122;26102;1.92e-04;1.15e-04;1.14e-03;1.08e-03;2.72e-03;1.96e-03;59.55;118.0;90.18;162.8;141.4;203.8;-7.68e-03;-7.67e-03;-7.66e-02;-40.10;-5.26;-27.94;+98.15;+80.53;+44.13
National\_TSPs\_ca4663;POPMUSIC;5;1290319;10.00;10.00;1290319;1290331;1290339;1290343;1290355;1290363;0.0;9,00E-06;1.60e-05;1.90e-05;2.80e-05;3.40e-05;294.9;209.7;345.2;246.7;366.8;312.6;+9.30e-04;+3.10e-04;+6.20e-04;+0.00e+00;+18.75;+21.43;-28.89;-28.53;-14.78
National\_TSPs\_nu3496;POPMUSIC;5;96132;10.00;10.00;96159;96154;96169;96175;96182;96195;2.81e-04;2.29e-04;3.89e-04;4.48e-04;5.20e-04;6.55e-04;343.8;527.5;446.0;768.2;561.8;1023;-5.20e-03;+6.24e-03;+1.35e-02;-18.51;+15.17;+25.96;+53.43;+72.24;+82.09
TSP\_d1291;POPMUSIC;5;50801;10.00;10.00;50801;50801;50802;50802;50803;50803;0.0;0.0;2.40e-05;2.40e-05;3.90e-05;3.90e-05;6.320;7.480;8.820;9.270;13.96;15.57;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+18.35;+5.10;+11.53
TSP\_d1655;POPMUSIC;5;62128;10.00;10.00;62128;62128;62128;62128;62128;62128;0.0;0.0;0.0;0.0;0.0;0.0;10.20;9.170;12.10;11.77;13.49;21.46;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-10.10;-2.73;+59.08
TSP\_d2103;POPMUSIC;5;80450;10.00;10.00;80450;80450;80456;80456;80462;80461;0.0;0.0;7.20e-05;7.70e-05;1.49e-04;1.37e-04;89.87;101.6;125.8;123.8;176.8;160.5;$\pm$ 0;$\pm$ 0;-1.24e-03;$\pm$ 0;+6.94;-8.05;+13.05;-1.59;-9.22
TSP\_fl1400;POPMUSIC;5;20127;10.00;10.00;20127;20127;20127;20127;20127;20127;0.0;0.0;0.0;0.0;0.0;0.0;78.57;853.7;113.5;928.0;131.0;1007;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+986.55;+717.62;+668.70
TSP\_fl1577;POPMUSIC;5;22249;10.00;10.00;22249;22249;22250;22250;22250;22250;0.0;0.0;2.20e-05;4,00E-05;4.50e-05;4.50e-05;111.7;131.3;148.6;174.5;184.4;212.4;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+81.82;$\pm$ 0;+17.55;+17.43;+15.18
TSP\_nrw1379;POPMUSIC;5;56638;10.00;10.00;56638;56638;56640;56640;56643;56643;0.0;0.0;3,00E-05;3.40e-05;8.80e-05;8.80e-05;4.880;5.350;9.590;9.790;14.20;13.44;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+13.33;$\pm$ 0;+9.63;+2.09;-5.35
TSP\_pcb1173;POPMUSIC;5;56892;10.00;10.00;56892;56892;56892;56893;56892;56897;0.0;0.0;0.0;1.80e-05;0.0;8.80e-05;3.280;3.670;4.600;4.860;6.730;6.480;$\pm$ 0;+1.76e-03;+8.79e-03;$\pm$ 0;+0.00e+00;+0.00e+00;+11.89;+5.65;-3.71
TSP\_fnl4461;POPMUSIC;5;182566;10.00;10.00;182566;182566;182566;182568;182571;182571;0.0;0.0;3.00e-06;8,00E-06;2.70e-05;2.70e-05;125.1;109.1;135.2;120.5;146.1;134.9;$\pm$ 0;+1.10e-03;$\pm$ 0;$\pm$ 0;+166.67;$\pm$ 0;-12.79;-10.87;-7.67
TSP\_pcb3038;POPMUSIC;5;137694;10.00;10.00;137694;137694;137695;137705;137706;137753;0.0;0.0;9,00E-06;8.10e-05;8.70e-05;4.28e-04;68.14;60.46;91.44;73.29;118.4;111.2;$\pm$ 0;+7.26e-03;+3.41e-02;$\pm$ 0;+800.00;+391.95;-11.27;-19.85;-6.08
TSP\_pr1002;POPMUSIC;5;259045;10.00;10.00;259045;259045;259045;259046;259045;259048;0.0;0.0;0.0;2,00E-06;0.0;1.20e-05;1.170;1.060;1.320;1.260;1.480;1.460;$\pm$ 0;+3.86e-04;+1.16e-03;$\pm$ 0;+0.00e+00;+0.00e+00;-9.40;-4.55;-1.35
TSP\_pr2392;POPMUSIC;5;378032;10.00;10.00;378032;378032;378032;378032;378032;378032;0.0;0.0;0.0;0.0;0.0;0.0;25.83;20.48;27.57;23.36;28.80;27.07;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-20.71;-15.27;-6.01
National\_TSPs\_ei8246;POPMUSIC;5;206171;10.00;10.00;206177;206171;206182;206181;206188;206207;2.90e-05;0.0;5.50e-05;4.90e-05;8.20e-05;1.75e-04;1021;765.4;1118;851.0;1280;931.0;-2.91e-03;-4.85e-04;+9.21e-03;-100.00;-10.91;+113.41;-25.03;-23.88;-27.27
National\_TSPs\_ym7663;POPMUSIC;5;238314;10.00;10.00;238314;238314;238321;238319;238336;238328;0.0;0.0;3,00E-05;2.30e-05;9.20e-05;5.90e-05;748.3;669.8;901.6;827.8;1024;1209;$\pm$ 0;-8.39e-04;-3.36e-03;$\pm$ 0;-23.33;-35.87;-10.49;-8.19;+18.07
TSP\_rl1323;POPMUSIC;5;270199;10.00;10.00;270199;270199;270204;270207;270226;270226;0.0;0.0;2,00E-05;3,00E-05;1.00e-04;1.00e-04;2.630;2.070;3.770;4.470;5.370;12.76;$\pm$ 0;+1.11e-03;$\pm$ 0;$\pm$ 0;+50.00;$\pm$ 0;-21.29;+18.57;+137.62
TSP\_rl1304;POPMUSIC;5;252948;10.00;10.00;252948;252948;252948;253036;252948;253314;0.0;0.0;0.0;3.49e-04;0.0;1.45e-03;4.060;3.190;7.250;7.730;11.14;11.77;$\pm$ 0;+3.48e-02;+0.145;$\pm$ 0;+0.00e+00;+0.00e+00;-21.43;+6.62;+5.66
TSP\_rl1889;POPMUSIC;5;316536;10.00;10.00;316536;316536;316536;316536;316536;316536;0.0;0.0;0.0;0.0;0.0;0.0;10.25;10.44;15.49;13.98;20.32;17.24;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+1.85;-9.75;-15.16
National\_TSPs\_tz6117;POPMUSIC;5;394718;10.00;10.00;394726;394718;394751;394733;394798;394768;2,00E-05;0.0;8.40e-05;3.70e-05;2.03e-04;1.27e-04;843.4;987.0;1208;1287;1498;1478;-2.03e-03;-4.56e-03;-7.60e-03;-100.00;-55.95;-37.44;+17.03;+6.54;-1.34
TSP\_si1032;POPMUSIC;5;92650;10.00;10.00;92650;92650;92663;92650;92716;92650;0.0;0.0;1.42e-04;0.0;7.12e-04;0.0;4.170;5.440;8.680;9.180;12.20;11.49;$\pm$ 0;-1.40e-02;-7.12e-02;$\pm$ 0;-100.00;-100.00;+30.46;+5.76;-5.82
TSP\_u1060;POPMUSIC;5;224094;10.00;10.00;224094;224094;224094;224094;224094;224094;0.0;0.0;0.0;0.0;0.0;0.0;14.69;19.19;21.17;37.55;29.77;53.64;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+30.63;+77.37;+80.18
TSP\_u1432;POPMUSIC;5;152970;10.00;10.00;152970;152970;152970;152970;152970;152970;0.0;0.0;0.0;0.0;0.0;0.0;30.34;72.32;37.03;97.13;44.13;116.4;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+138.37;+162.30;+163.77
TSP\_rl5915;POPMUSIC;5;565530;10.00;10.00;565530;565589;565569;565613;565604;565643;0.0;1.04e-04;6.90e-05;1.47e-04;1.31e-04;2.00e-04;219.3;176.2;261.5;225.3;301.9;259.5;+1.04e-02;+7.78e-03;+6.90e-03;+0.00e+00;+113.04;+52.67;-19.65;-13.84;-14.04
TSP\_u1817;POPMUSIC;5;57201;10.00;10.00;57201;57225;57238;57247;57274;57274;0.0;4.20e-04;6.52e-04;8.02e-04;1.28e-03;1.28e-03;23.63;27.37;34.29;36.87;46.91;49.01;+4.20e-02;+1.57e-02;$\pm$ 0;+0.00e+00;+23.01;$\pm$ 0;+15.83;+7.52;+4.48
DIMACS\_E10k.0;POPMUSIC;5;Error;10.00;10.00;71868864;71868687;71870454;71870879;71878414;71878107;0.0;0.0;2.20e-05;3.10e-05;1.33e-04;1.31e-04;1625;1276;1874;1474;2552;1864;-2.46e-04;+5.91e-04;-4.27e-04;$\pm$ 0;+40.91;-1.50;-21.48;-21.34;-26.96
TSP\_rl5934;POPMUSIC;5;556045;10.00;10.00;556045;556045;556082;556353;556171;556769;0.0;0.0;6.60e-05;5.53e-04;2.27e-04;1.30e-03;233.2;202.2;285.4;287.7;363.8;364.9;$\pm$ 0;+4.87e-02;+0.108;$\pm$ 0;+737.88;+472.69;-13.29;+0.81;+0.30
TSP\_u2152;POPMUSIC;5;64253;10.00;10.00;64253;64253;64261;64267;64293;64310;0.0;0.0;1.25e-04;2.12e-04;6.23e-04;8.87e-04;31.74;39.34;40.57;46.08;52.42;59.67;$\pm$ 0;+9.34e-03;+2.64e-02;$\pm$ 0;+69.60;+42.38;+23.94;+13.58;+13.83
TSP\_vm1084;POPMUSIC;5;239297;10.00;10.00;239297;239297;239333;239346;239349;239407;0.0;0.0;1.52e-04;2.03e-04;2.17e-04;4.60e-04;4.170;2.270;5.070;3.980;6.820;6.680;$\pm$ 0;+5.43e-03;+2.42e-02;$\pm$ 0;+33.55;+111.98;-45.56;-21.50;-2.05
TSP\_vm1748;POPMUSIC;5;336556;10.00;10.00;336556;336556;336591;336580;336824;336675;0.0;0.0;1.03e-04;7.00e-05;7.96e-04;3.54e-04;11.25;10.22;16.80;17.34;22.48;28.81;$\pm$ 0;-3.27e-03;-4.42e-02;$\pm$ 0;-32.04;-55.53;-9.16;+3.21;+28.16
DIMACS\_E10k.1;POPMUSIC;5;Error;10.00;10.00;72031630;72031970;72038000;72036834;72044835;72045978;0.0;0.0;8.80e-05;6.80e-05;1.83e-04;1.94e-04;1792;1319;2020;1519;2159;1649;+4.72e-04;-1.62e-03;+1.59e-03;$\pm$ 0;-22.73;+6.01;-26.40;-24.80;-23.62
TSP\_u2319;POPMUSIC;5;234256;10.00;10.00;234256;234256;234256;234256;234256;234256;0.0;0.0;0.0;0.0;0.0;0.0;231.8;1178;245.3;1203;260.8;1246;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+408.20;+390.42;+377.76
National\_TSPs\_kz9976;POPMUSIC;5;1061881;10.00;10.00;1061881;1061881;1061956;1061978;1062184;1062098;0.0;0.0;7.00e-05;9.20e-05;2.85e-04;2.04e-04;1223;1029;1675;1253;2091;1526;$\pm$ 0;+2.07e-03;-8.10e-03;$\pm$ 0;+31.43;-28.42;-15.86;-25.19;-27.02
National\_TSPs\_gr9882;POPMUSIC;5;300899;10.00;10.00;300899;300899;300902;300902;300904;300904;0.0;0.0;8,00E-06;1.20e-05;1.70e-05;1.70e-05;1499;1320;1695;1546;2168;1753;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+50.00;$\pm$ 0;-11.94;-8.79;-19.14
DIMACS\_C10k.1;POPMUSIC;5;Error;10.00;10.00;33186248;33186600;33189085;33187948;33191093;33191093;0.0;0.0;8.50e-05;4.10e-05;1.46e-04;1.35e-04;1720;1416;2223;2403;3142;3527;+1.06e-03;-3.43e-03;$\pm$ 0;$\pm$ 0;-51.76;-7.53;-17.67;+8.10;+12.25
National\_TSPs\_ja9847;POPMUSIC;5;491924;10.00;10.00;491925;491925;491927;491926;491932;491932;2,00E-06;2,00E-06;6.00e-06;3.00e-06;1.60e-05;1.60e-05;1590;1238;1762;1364;1964;1620;$\pm$ 0;-2.03e-04;$\pm$ 0;$\pm$ 0;-50.00;$\pm$ 0;-22.14;-22.59;-17.52
TSP\_fl3795;POPMUSIC;5;28772;10.00;10.00;28772;28772;28772;28772;28773;28773;0.0;0.0;1.40e-05;3.00e-06;3.50e-05;3.50e-05;825.1;2604;1058;3061;1249;3296;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-78.57;$\pm$ 0;+215.60;+189.32;+163.89
vlsi\_bck2217;POPMUSIC;5;6764;10.00;10.00;6764;6764;6764;6764;6765;6765;0.0;0.0;5.90e-05;5.90e-05;1.48e-04;1.48e-04;61.33;64.84;77.57;96.59;93.54;140.0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+5.72;+24.52;+49.67
vlsi\_bch2762;POPMUSIC;5;8234;10.00;10.00;8234;8234;8235;8234;8237;8236;0.0;0.0;7.30e-05;2.40e-05;3.64e-04;2.43e-04;76.23;81.40;98.92;105.8;120.8;127.6;$\pm$ 0;-1.21e-02;-1.21e-02;$\pm$ 0;-67.12;-33.24;+6.78;+6.96;+5.63
vlsi\_bva2144;POPMUSIC;5;6304;10.00;10.00;6304;6304;6304;6304;6304;6304;0.0;0.0;0.0;0.0;0.0;0.0;36.01;32.44;46.56;41.65;67.20;54.69;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-9.91;-10.55;-18.62
vlsi\_dca1389;POPMUSIC;5;5085;10.00;10.00;5087;5085;5087;5086;5087;5087;3.93e-04;0.0;3.93e-04;2.75e-04;3.93e-04;3.93e-04;13.69;10.72;30.55;29.45;49.71;49.29;-3.93e-02;-1.97e-02;$\pm$ 0;-100.00;-30.03;$\pm$ 0;-21.69;-3.60;-0.84
vlsi\_dbj2924;POPMUSIC;5;10128;10.00;10.00;10128;10128;10128;10128;10129;10128;0.0;0.0;1,00E-05;0.0;9.90e-05;0.0;62.51;74.21;73.55;86.77;87.40;110.4;$\pm$ 0;$\pm$ 0;-9.87e-03;$\pm$ 0;-100.00;-100.00;+18.72;+17.97;+26.32
DIMACS\_E10k.2;POPMUSIC;5;Error;10.00;10.00;71822483;71822483;71825612;71826392;71831248;71830464;0.0;0.0;4.40e-05;5.40e-05;1.22e-04;1.11e-04;1849;1334;2295;1664;2788;2360;$\pm$ 0;+1.09e-03;-1.09e-03;$\pm$ 0;+22.73;-9.02;-27.85;-27.49;-15.35
vlsi\_beg3293;POPMUSIC;5;9772;10.00;10.00;9772;9772;9773;9772;9777;9773;0.0;0.0;9.20e-05;3.10e-05;5.12e-04;1.02e-04;113.0;128.3;154.2;207.1;235.6;300.6;$\pm$ 0;-1.02e-02;-4.09e-02;$\pm$ 0;-66.30;-80.08;+13.54;+34.31;+27.59
vlsi\_dcc1911;POPMUSIC;5;6396;10.00;10.00;6396;6396;6397;6397;6397;6398;0.0;0.0;1.09e-04;9.40e-05;1.56e-04;3.13e-04;43.82;25.66;55.29;53.07;73.79;73.80;$\pm$ 0;$\pm$ 0;+1.56e-02;$\pm$ 0;-13.76;+100.64;-41.44;-4.02;+0.01
vlsi\_dcb2086;POPMUSIC;5;6600;10.00;10.00;6600;6600;6600;6600;6600;6600;0.0;0.0;0.0;0.0;0.0;0.0;47.98;35.59;67.60;59.90;96.43;95.88;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-25.82;-11.39;-0.57
vlsi\_dja1436;POPMUSIC;5;5257;10.00;10.00;5257;5257;5257;5257;5257;5257;0.0;0.0;0.0;0.0;0.0;0.0;16.24;14.22;20.65;24.15;28.67;37.12;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-12.44;+16.95;+29.47
vlsi\_dea2382;POPMUSIC;5;8017;10.00;10.00;8017;8017;8017;8017;8017;8017;0.0;0.0;0.0;0.0;0.0;0.0;47.95;55.14;76.41;63.53;103.9;75.58;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+14.99;-16.86;-27.26
vlsi\_djc1785;POPMUSIC;5;6115;10.00;10.00;6115;6115;6116;6115;6117;6117;0.0;0.0;8.20e-05;6.50e-05;3.27e-04;3.27e-04;26.88;25.90;38.45;36.02;59.07;43.03;$\pm$ 0;-1.64e-02;$\pm$ 0;$\pm$ 0;-20.73;$\pm$ 0;-3.65;-6.32;-27.15
vlsi\_djb2036;POPMUSIC;5;6197;10.00;10.00;6197;6197;6197;6197;6198;6200;0.0;0.0;1.60e-05;4.80e-05;1.61e-04;4.84e-04;50.20;54.43;73.26;81.39;103.0;136.0;$\pm$ 0;$\pm$ 0;+3.23e-02;$\pm$ 0;+200.00;+200.62;+8.43;+11.10;+32.04
vlsi\_dka1376;POPMUSIC;5;4666;10.00;10.00;4666;4666;4666;4666;4666;4666;0.0;0.0;0.0;0.0;0.0;0.0;11.19;13.74;16.38;20.41;23.16;29.89;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+22.79;+24.60;+29.06
vlsi\_bgb4355;POPMUSIC;5;12723;10.00;10.00;12723;12723;12726;12727;12729;12733;0.0;0.0;2.04e-04;2.83e-04;4.72e-04;7.86e-04;157.0;219.0;253.6;311.7;333.7;488.7;$\pm$ 0;+7.86e-03;+3.14e-02;$\pm$ 0;+38.73;+66.53;+39.49;+22.91;+46.45
vlsi\_dkd1973;POPMUSIC;5;6421;10.00;10.00;6421;6421;6421;6421;6421;6421;0.0;0.0;0.0;0.0;0.0;0.0;40.01;38.52;54.02;61.28;67.47;107.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-3.72;+13.44;+59.63
vlsi\_bgd4396;POPMUSIC;5;13009;10.00;10.00;13009;13009;13009;13011;13011;13015;0.0;0.0;3.10e-05;1.77e-04;1.54e-04;4.61e-04;259.3;194.4;322.6;305.4;379.0;436.9;$\pm$ 0;+1.54e-02;+3.07e-02;$\pm$ 0;+470.97;+199.35;-25.03;-5.33;+15.28
vlsi\_dhb3386;POPMUSIC;5;11137;10.00;10.00;11137;11137;11137;11137;11137;11138;0.0;0.0;0.0;9,00E-06;0.0;9.00e-05;120.1;100.5;189.8;180.5;263.6;257.7;$\pm$ 0;$\pm$ 0;+8.98e-03;$\pm$ 0;+0.00e+00;+0.00e+00;-16.32;-4.90;-2.24
vlsi\_dke3097;POPMUSIC;5;10539;10.00;10.00;10539;10539;10539;10539;10539;10539;0.0;0.0;0.0;0.0;0.0;0.0;90.05;105.8;112.2;144.2;154.9;308.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+17.49;+28.52;+99.29
vlsi\_dkc3938;POPMUSIC;5;12503;10.00;10.00;12503;12503;12506;12504;12510;12509;0.0;0.0;2.56e-04;5.60e-05;5.60e-04;4.80e-04;145.4;136.6;190.6;167.3;255.6;237.1;$\pm$ 0;-1.60e-02;-7.99e-03;$\pm$ 0;-78.12;-14.29;-6.05;-12.22;-7.24
vlsi\_dlb3694;POPMUSIC;5;10959;10.00;10.00;10960;10960;10960;10960;10961;10961;9.10e-05;9.10e-05;1.28e-04;1.00e-04;1.82e-04;1.82e-04;128.9;129.8;163.2;218.0;261.2;301.4;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-21.87;$\pm$ 0;+0.70;+33.58;+15.39
vlsi\_dkf3954;POPMUSIC;5;12538;10.00;10.00;12538;12538;12540;12538;12553;12538;0.0;0.0;1.36e-04;0.0;1.20e-03;0.0;183.9;198.3;225.7;247.7;275.9;308.1;$\pm$ 0;-1.59e-02;-0.119;$\pm$ 0;-100.00;-100.00;+7.83;+9.75;+11.67
vlsi\_fdp3256;POPMUSIC;5;10008;10.00;10.00;10008;10009;10009;10010;10010;10014;0.0;1.00e-04;1.30e-04;1.70e-04;2.00e-04;6.00e-04;125.5;161.7;159.2;211.3;210.2;313.9;+9.99e-03;+9.99e-03;+4.00e-02;+0.00e+00;+30.77;+200.00;+28.84;+32.73;+49.33
vlsi\_fnb1615;POPMUSIC;5;4956;10.00;10.00;4956;4956;4956;4956;4956;4956;0.0;0.0;0.0;0.0;0.0;0.0;18.06;22.13;30.86;35.02;43.86;49.84;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+22.54;+13.48;+13.63
vlsi\_fra1488;POPMUSIC;5;4264;10.00;10.00;4264;4264;4264;4264;4264;4264;0.0;0.0;0.0;0.0;0.0;0.0;16.68;16.60;22.33;25.96;44.67;58.17;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-0.48;+16.26;+30.22
DIMACS\_C10k.2;POPMUSIC;5;Error;10.00;10.00;33155424;33155424;33157306;33156600;33157776;33157776;0.0;0.0;5.70e-05;3.50e-05;7.10e-05;7.10e-05;2563;2332;2787;2575;3001;2809;$\pm$ 0;-2.13e-03;$\pm$ 0;$\pm$ 0;-38.60;$\pm$ 0;-9.01;-7.61;-6.40
vlsi\_bgf4475;POPMUSIC;5;13221;10.00;10.00;13221;13221;13222;13223;13232;13229;0.0;0.0;9.80e-05;1.21e-04;8.32e-04;6.05e-04;422.3;349.4;568.1;537.5;762.3;712.2;$\pm$ 0;+7.56e-03;-2.27e-02;$\pm$ 0;+23.47;-27.28;-17.26;-5.39;-6.57
vlsi\_icw1483;POPMUSIC;5;4416;10.00;10.00;4416;4416;4416;4416;4416;4416;0.0;0.0;0.0;0.0;0.0;0.0;9.620;10.22;15.45;16.56;22.58;20.57;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+6.24;+7.18;-8.90
National\_TSPs\_fi10639;POPMUSIC;5;520527;10.00;10.00;520531;520531;520542;520566;520565;520609;8,00E-06;8,00E-06;3,00E-05;7.40e-05;7.30e-05;1.58e-04;2172;1551;2397;1736;2793;2003;$\pm$ 0;+4.61e-03;+8.45e-03;$\pm$ 0;+146.67;+116.44;-28.59;-27.58;-28.28
National\_TSPs\_eg7146;POPMUSIC;5;172386;10.00;10.00;172411;172410;172412;172411;172418;172412;1.45e-04;1.39e-04;1.50e-04;1.46e-04;1.86e-04;1.51e-04;2054;1582;2469;1875;2945;2435;-5.80e-04;-5.80e-04;-3.48e-03;-4.14;-2.67;-18.82;-22.98;-24.06;-17.32
DIMACS\_C10k.0;POPMUSIC;5;Error;10.00;10.00;33001034;33001034;33008890;33006343;33027189;33027189;0.0;0.0;2.38e-04;1.61e-04;7.93e-04;7.93e-04;2204;1778;2935;2465;3492;2937;$\pm$ 0;-7.72e-03;$\pm$ 0;$\pm$ 0;-32.35;$\pm$ 0;-19.33;-16.01;-15.89
vlsi\_fjr3672;POPMUSIC;5;9601;10.00;10.00;9601;9601;9601;9601;9601;9601;0.0;0.0;0.0;0.0;0.0;0.0;291.2;218.2;363.1;456.9;434.9;640.8;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-25.07;+25.83;+47.34
vlsi\_fjs3649;POPMUSIC;5;9272;10.00;10.00;9272;9272;9272;9272;9272;9272;0.0;0.0;0.0;0.0;0.0;0.0;296.0;348.2;356.6;421.2;413.6;486.6;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+17.64;+18.12;+17.65
vlsi\_irw2802;POPMUSIC;5;8423;10.00;10.00;8423;8423;8423;8424;8424;8424;0.0;0.0;2.40e-05;7.10e-05;1.19e-04;1.19e-04;45.52;53.39;62.66;77.24;77.12;102.5;$\pm$ 0;+1.19e-02;$\pm$ 0;$\pm$ 0;+195.83;$\pm$ 0;+17.29;+23.27;+32.91
vlsi\_frv4410;POPMUSIC;5;10711;10.00;10.00;10711;10711;10712;10713;10715;10714;0.0;0.0;1.12e-04;1.68e-04;3.73e-04;2.80e-04;206.0;215.0;262.8;276.8;324.3;351.0;$\pm$ 0;+9.34e-03;-9.33e-03;$\pm$ 0;+50.00;-24.93;+4.37;+5.33;+8.23
vlsi\_ley2323;POPMUSIC;5;8352;10.00;10.00;8352;8352;8352;8353;8355;8355;0.0;0.0;3.60e-05;1.44e-04;3.59e-04;3.59e-04;22.11;20.41;31.79;30.58;48.25;41.59;$\pm$ 0;+1.20e-02;$\pm$ 0;$\pm$ 0;+300.00;$\pm$ 0;-7.69;-3.81;-13.80
vlsi\_fea5557;POPMUSIC;5;15445;10.00;10.00;15445;15445;15446;15446;15447;15447;0.0;0.0;4.50e-05;6.50e-05;1.29e-04;1.29e-04;454.1;568.9;558.7;805.1;649.4;1205;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+44.44;$\pm$ 0;+25.28;+44.10;+85.56
vlsi\_bnd7168;POPMUSIC;5;21834;10.00;10.00;21834;21834;21836;21836;21839;21839;0.0;0.0;7.80e-05;7.30e-05;2.29e-04;2.29e-04;798.7;647.3;978.7;895.4;1242;1099;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-6.41;$\pm$ 0;-18.96;-8.51;-11.51
vlsi\_lsn3119;POPMUSIC;5;9114;10.00;10.00;9114;9114;9115;9114;9119;9116;0.0;0.0;7.70e-05;5.50e-05;5.49e-04;2.19e-04;76.17;78.01;100.5;131.2;123.1;190.7;$\pm$ 0;-1.10e-02;-3.29e-02;$\pm$ 0;-28.57;-60.11;+2.42;+30.55;+54.91
vlsi\_lsm2854;POPMUSIC;5;8014;10.00;10.00;8014;8014;8014;8014;8014;8014;0.0;0.0;0.0;0.0;0.0;0.0;112.1;105.4;135.4;136.5;158.8;193.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-5.98;+0.81;+21.98
vlsi\_mlt2597;POPMUSIC;5;8071;10.00;10.00;8071;8071;8071;8072;8071;8076;0.0;0.0;0.0;6.20e-05;0.0;6.20e-04;57.67;51.60;76.67;69.21;102.3;83.61;$\pm$ 0;+1.24e-02;+6.20e-02;$\pm$ 0;+0.00e+00;+0.00e+00;-10.53;-9.73;-18.27
vlsi\_lta3140;POPMUSIC;5;9517;10.00;10.00;9517;9517;9517;9517;9520;9517;0.0;0.0;3.20e-05;0.0;3.15e-04;0.0;98.21;121.9;148.9;187.6;242.1;298.4;$\pm$ 0;$\pm$ 0;-3.15e-02;$\pm$ 0;-100.00;-100.00;+24.12;+25.99;+23.25
vlsi\_rbv1583;POPMUSIC;5;5387;10.00;10.00;5387;5387;5387;5387;5387;5387;0.0;0.0;0.0;0.0;0.0;0.0;21.06;23.43;27.12;36.42;39.99;61.89;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+11.25;+34.29;+54.76
vlsi\_ltb3729;POPMUSIC;5;11821;10.00;10.00;11821;11821;11822;11822;11824;11824;0.0;0.0;1.02e-04;7.60e-05;2.54e-04;2.54e-04;149.6;122.8;201.7;234.9;248.0;335.4;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-25.49;$\pm$ 0;-17.91;+16.46;+35.24
vlsi\_pds2566;POPMUSIC;5;7643;10.00;10.00;7643;7643;7643;7645;7643;7648;0.0;0.0;0.0;2.36e-04;0.0;6.54e-04;69.28;66.06;96.70;114.0;119.4;184.9;$\pm$ 0;+2.62e-02;+6.54e-02;$\pm$ 0;+0.00e+00;+0.00e+00;-4.65;+17.89;+54.86
vlsi\_rbw2481;POPMUSIC;5;7724;10.00;10.00;7724;7724;7724;7724;7724;7724;0.0;0.0;0.0;0.0;0.0;0.0;34.06;30.05;51.18;37.88;103.7;49.74;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-11.77;-25.99;-52.03
vlsi\_rby1599;POPMUSIC;5;5533;10.00;10.00;5533;5533;5533;5533;5534;5533;0.0;0.0;1.80e-05;0.0;1.81e-04;0.0;15.61;19.90;26.39;29.04;53.07;46.63;$\pm$ 0;$\pm$ 0;-1.81e-02;$\pm$ 0;-100.00;-100.00;+27.48;+10.04;-12.13
vlsi\_xit1083;POPMUSIC;5;3558;10.00;10.00;3558;3558;3558;3558;3558;3558;0.0;0.0;0.0;0.0;0.0;0.0;8.070;6.080;18.52;17.44;26.76;29.73;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-24.66;-5.83;+11.10
vlsi\_pia3056;POPMUSIC;5;8258;10.00;10.00;8258;8258;8261;8261;8264;8263;0.0;0.0;3.51e-04;3.88e-04;7.27e-04;6.05e-04;85.72;88.49;143.8;139.0;184.1;214.2;$\pm$ 0;$\pm$ 0;-1.21e-02;$\pm$ 0;+10.54;-16.78;+3.23;-3.34;+16.35
vlsi\_xpr2308;POPMUSIC;5;7219;10.00;10.00;7219;7219;7220;7220;7222;7221;0.0;0.0;6.90e-05;9.70e-05;4.16e-04;2.77e-04;37.14;55.24;75.54;73.91;114.4;98.29;$\pm$ 0;$\pm$ 0;-1.38e-02;$\pm$ 0;+40.58;-33.41;+48.73;-2.16;-14.08
vlsi\_xqc2175;POPMUSIC;5;6830;10.00;10.00;6830;6830;6831;6831;6831;6831;0.0;0.0;1.02e-04;8.80e-05;1.46e-04;1.46e-04;41.64;47.98;75.00;104.8;115.7;191.8;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-13.73;$\pm$ 0;+15.23;+39.73;+65.77
vlsi\_ida8197;POPMUSIC;5;22338;10.00;10.00;22338;22338;22338;22338;22339;22342;0.0;0.0;4,00E-06;1.80e-05;4.50e-05;1.79e-04;666.7;676.0;843.7;934.9;997.1;1242;$\pm$ 0;$\pm$ 0;+1.34e-02;$\pm$ 0;+350.00;+297.78;+1.39;+10.81;+24.56
vlsi\_xqe3891;POPMUSIC;5;11995;10.00;10.00;11995;11995;12000;12000;12004;12005;0.0;0.0;4.25e-04;4.00e-04;7.50e-04;8.34e-04;146.5;139.3;201.3;245.3;283.2;522.9;$\pm$ 0;$\pm$ 0;+8.33e-03;$\pm$ 0;-5.88;+11.20;-4.91;+21.86;+84.64
vlsi\_fqm5087;POPMUSIC;5;13029;10.00;10.00;13029;13029;13030;13030;13030;13030;0.0;0.0;3.80e-05;3.80e-05;7.70e-05;7.70e-05;884.0;796.6;1075;1197;1377;1438;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-9.89;+11.35;+4.43
vlsi\_xua3937;POPMUSIC;5;11239;10.00;10.00;11239;11239;11241;11239;11256;11241;0.0;0.0;1.96e-04;3.60e-05;1.51e-03;1.78e-04;151.0;160.4;185.1;209.2;231.0;314.4;$\pm$ 0;-1.78e-02;-0.133;$\pm$ 0;-81.63;-88.21;+6.23;+13.02;+36.10
vlsi\_lap7454;POPMUSIC;5;19535;10.00;10.00;19535;19535;19537;19536;19542;19540;0.0;0.0;1.13e-04;4.10e-05;3.58e-04;2.56e-04;758.6;714.5;920.1;941.3;1252;1193;$\pm$ 0;-5.12e-03;-1.02e-02;$\pm$ 0;-63.72;-28.49;-5.81;+2.30;-4.71
vlsi\_xva2993;POPMUSIC;5;8492;10.00;10.00;8492;8492;8493;8493;8494;8494;0.0;0.0;1.18e-04;1.18e-04;2.36e-04;2.36e-04;150.0;163.3;198.0;235.7;320.0;342.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;+8.87;+19.04;+7.09
vlsi\_xqd4966;POPMUSIC;5;15316;10.00;10.00;15316;15316;15316;15316;15317;15317;0.0;0.0;1.30e-05;7,00E-06;6.50e-05;6.50e-05;405.6;342.1;486.6;561.1;568.0;745.7;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-46.15;$\pm$ 0;-15.66;+15.31;+31.29
vlsi\_dga9698;POPMUSIC;5;27724;10.00;10.00;27724;27724;27725;27725;27732;27727;0.0;0.0;4.70e-05;4.30e-05;2.89e-04;1.08e-04;1705;1702;1923;2005;2202;2862;$\pm$ 0;$\pm$ 0;-1.80e-02;$\pm$ 0;-8.51;-62.63;-0.18;+4.26;+29.97
TSP\_rl11849;POPMUSIC;5;923288;10.00;10.00;923288;923288;923308;923380;923332;923649;0.0;0.0;2.10e-05;9.90e-05;4.80e-05;3.91e-04;2411;1929;2889;2120;3208;2532;$\pm$ 0;+7.80e-03;+3.43e-02;$\pm$ 0;+371.43;+714.58;-19.99;-26.62;-21.07
vlsi\_xsc6880;POPMUSIC;5;21535;10.00;10.00;21535;21537;21540;21542;21543;21547;0.0;9.30e-05;2.09e-04;3.11e-04;3.71e-04;5.57e-04;569.8;550.4;700.1;748.9;824.5;956.4;+9.29e-03;+9.29e-03;+1.86e-02;+0.00e+00;+48.80;+50.13;-3.40;+6.97;+16.00
TSP\_pla7397;POPMUSIC;5;23260728;10.00;10.00;23260728;23260728;23260728;23260728;23260728;23260728;0.0;0.0;0.0;0.0;0.0;0.0;3156;3146;3544;3565;3777;4321;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;$\pm$ 0;-0.32;+0.59;+14.40
vlsi\_xmc10150;POPMUSIC;5;28387;10.00;10.00;28387;28387;28393;28392;28401;28402;0.0;0.0;1.97e-04;1.59e-04;4.93e-04;5.28e-04;1252;1078;1489;1354;1685;1854;$\pm$ 0;-3.52e-03;+3.52e-03;$\pm$ 0;-19.29;+7.10;-13.90;-9.07;+10.03
National\_TSPs\_mo14185;POPMUSIC;5;427377;10.00;10.00;427381;427378;427404;427396;427471;427471;9,00E-06;2,00E-06;6.30e-05;4.50e-05;2.20e-04;2.20e-04;4451;4094;5027;4472;5576;4992;-7.02e-04;-1.87e-03;$\pm$ 0;-77.78;-28.57;$\pm$ 0;-8.02;-11.04;-10.47
National\_TSPs\_ar9152;POPMUSIC;5;837479;10.00;10.00;837529;837546;837692;837775;837907;837854;6,00E-05;8,00E-05;2.55e-04;3.53e-04;5.11e-04;4.48e-04;4370;6050;5151;6916;6037;7702;+2.03e-03;+9.91e-03;-6.33e-03;+33.33;+38.43;-12.33;+38.44;+34.27;+27.58
TSP\_usa13509;POPMUSIC;5;19982859;10.00;10.00;19983006;19982975;19983239;19983838;19983357;19985887;7,00E-06;6.00e-06;1.90e-05;4.90e-05;2.50e-05;1.52e-04;3671;2872;4140;3244;4762;3957;-1.55e-04;+3.00e-03;+1.27e-02;-14.29;+157.89;+508.00;-21.77;-21.64;-16.90
TSP\_brd14051;POPMUSIC;5;469385;10.00;10.00;469392;469390;469400;469401;469421;469416;1.50e-05;1.10e-05;3.30e-05;3.50e-05;7.70e-05;6.60e-05;4834;3693;5471;4115;5861;4453;-4.26e-04;+2.13e-04;-1.07e-03;-26.67;+6.06;-14.29;-23.60;-24.79;-24.02
vlsi\_xvb13584;POPMUSIC;5;37083;10.00;10.00;37085;37085;37091;37088;37095;37092;5.40e-05;5.40e-05;2.08e-04;1.48e-04;3.24e-04;2.43e-04;3503;2971;4660;4444;6125;6438;$\pm$ 0;-8.09e-03;-8.09e-03;$\pm$ 0;-28.85;-25.00;-15.19;-4.64;+5.11
vlsi\_xrb14233;POPMUSIC;5;45462;10.00;10.00;45464;45462;45470;45471;45476;45486;4.40e-05;0.0;1.69e-04;2.07e-04;3.08e-04;5.28e-04;3780;3439;4905;4265;6097;5442;-4.40e-03;+2.20e-03;+2.20e-02;-100.00;+22.49;+71.43;-9.02;-13.05;-10.74
TSP\_d15112;POPMUSIC;5;1573084;10.00;10.00;1573101;1573101;1573182;1573146;1573272;1573232;1.10e-05;1.10e-05;6.20e-05;3.90e-05;1.20e-04;9.40e-05;5751;4619;7555;5575;9352;6793;$\pm$ 0;-2.29e-03;-2.54e-03;$\pm$ 0;-37.10;-21.67;-19.68;-26.21;-27.36
vlsi\_xia16928;POPMUSIC;5;52850;10.00;10.00;52850;52850;52855;52855;52865;52867;0.0;0.0;9.10e-05;9.50e-05;2.84e-04;3.22e-04;4297;4645;5338;5279;6130;5938;$\pm$ 0;$\pm$ 0;+3.78e-03;$\pm$ 0;+4.40;+13.38;+8.10;-1.11;-3.13
National\_TSPs\_pm8079;POPMUSIC;5;114855;10.00;10.00;114871;114872;114882;114882;114913;114893;1.39e-04;1.48e-04;2.35e-04;2.32e-04;5.05e-04;3.31e-04;6029;12252;8471;14966;11562;17968;+8.71e-04;$\pm$ 0;-1.74e-02;+6.47;-1.28;-34.46;+103.22;+76.67;+55.41
DIMACS\_M10k.0;POPMUSIC;5;2015568;10.00;10.00;2162254;2123893;2173095;2154442;2185126;2174653;0.073;0.054;0.078;0.069;0.084;0.079;8334;8772;9610;9236;12034;10435;-1.77;-0.858;-0.479;-26.03;-11.54;-5.95;+5.26;-3.89;-13.29
vlsi\_fma21553;POPMUSIC;5;66527;10.00;10.00;66528;66528;66540;66542;66554;66568;1.50e-05;1.50e-05;1.89e-04;2.33e-04;4.06e-04;6.16e-04;6206;6554;7134;7398;9543;8370;$\pm$ 0;+3.01e-03;+2.10e-02;$\pm$ 0;+23.28;+51.72;+5.61;+3.70;-12.29
National\_TSPs\_it16862;POPMUSIC;5;557315;10.00;10.00;557323;557327;557337;557339;557353;557366;1.40e-05;2.20e-05;3.90e-05;4.20e-05;6.80e-05;9.20e-05;11355;8548;12348;9931;14106;11407;+7.18e-04;+3.59e-04;+2.33e-03;+57.14;+7.69;+35.29;-24.72;-19.57;-19.13
vlsi\_ido21215;POPMUSIC;5;63517;10.00;10.00;63522;63520;63529;63532;63536;63547;7.90e-05;4.70e-05;1.92e-04;2.28e-04;2.99e-04;4.72e-04;8465;9060;9780;10739;11289;12714;-3.15e-03;+4.72e-03;+1.73e-02;-40.51;+18.75;+57.86;+7.03;+9.81;+12.62
vlsi\_lsb22777;POPMUSIC;5;60977;10.00;10.00;60978;60977;60988;60988;60998;60995;1.60e-05;0.0;1.79e-04;1.80e-04;3.44e-04;2.95e-04;9329;7730;10211;10967;11370;13267;-1.64e-03;$\pm$ 0;-4.92e-03;-100.00;+0.559;-14.24;-17.14;+7.40;+16.68
vlsi\_xrh24104;POPMUSIC;5;69294;10.00;10.00;69296;69299;69305;69307;69316;69317;2.90e-05;7.20e-05;1.63e-04;1.83e-04;3.17e-04;3.32e-04;9413;9684;11990;11996;14397;16490;+4.33e-03;+2.89e-03;+1.44e-03;+148.28;+12.27;+4.73;+2.88;+0.05;+14.54
National\_TSPs\_sw24978;POPMUSIC;5;855597;10.00;10.00;855603;855603;855642;855651;855684;855755;7,00E-06;7,00E-06;5.20e-05;6.30e-05;1.02e-04;1.85e-04;14043;11708;17691;13720;21547;15349;$\pm$ 0;+1.05e-03;+8.30e-03;$\pm$ 0;+21.15;+81.37;-16.63;-22.45;-28.77
vlsi\_bbz25234;POPMUSIC;5;69335;10.00;10.00;69340;69340;69347;69347;69362;69356;7.20e-05;7.20e-05;1.79e-04;1.76e-04;3.89e-04;3.03e-04;14442;13750;16559;16239;19058;22183;$\pm$ 0;$\pm$ 0;-8.65e-03;$\pm$ 0;-1.68;-22.11;-4.79;-1.93;+16.40
vlsi\_irx28268;POPMUSIC;5;72607;10.00;10.00;72607;72607;72613;72620;72625;72636;0.0;0.0;8.30e-05;1.75e-04;2.48e-04;3.99e-04;13702;13533;15712;15568;17178;17727;$\pm$ 0;+9.64e-03;+1.51e-02;$\pm$ 0;+110.84;+60.89;-1.23;-0.92;+3.20
National\_TSPs\_vm22775;POPMUSIC;5;569288;10.00;10.00;569301;569300;569321;569315;569332;569328;2.30e-05;2.10e-05;5.70e-05;4.70e-05;7.70e-05;7.00e-05;17606;17201;21105;19393;24870;21358;-1.76e-04;-1.05e-03;-7.03e-04;-8.70;-17.54;-9.09;-2.30;-8.11;-14.12
vlsi\_icx28698;POPMUSIC;5;78087;10.00;10.00;78093;78099;78108;78107;78132;78112;7.70e-05;1.54e-04;2.66e-04;2.51e-04;5.76e-04;3.20e-04;16522;17137;19431;19121;22233;21650;+7.68e-03;-1.28e-03;-2.56e-02;+100.00;-5.64;-44.44;+3.72;-1.60;-2.62
vlsi\_fyg28534;POPMUSIC;5;78562;10.00;10.00;78567;78568;78579;78578;78590;78597;6.40e-05;7.60e-05;2.19e-04;2.01e-04;3.56e-04;4.46e-04;18058;15284;21871;18987;26212;23335;+1.27e-03;-1.27e-03;+8.91e-03;+18.75;-8.22;+25.28;-15.36;-13.19;-10.98
vlsi\_ird29514;POPMUSIC;5;80353;10.00;10.00;80364;80368;80375;80380;80382;80396;1.37e-04;1.87e-04;2.79e-04;3.35e-04;3.61e-04;5.35e-04;19806;17250;22582;20420;28067;23328;+4.98e-03;+6.22e-03;+1.74e-02;+36.50;+20.07;+48.20;-12.91;-9.57;-16.88
vlsi\_boa28924;POPMUSIC;5;79622;10.00;10.00;79625;79626;79634;79633;79643;79644;3.80e-05;5,00E-05;1.52e-04;1.36e-04;2.64e-04;2.76e-04;19800;18298;23813;22441;32965;27146;+1.26e-03;-1.26e-03;+1.26e-03;+31.58;-10.53;+4.55;-7.59;-5.76;-17.65
vlsi\_pjh17845;POPMUSIC;5;48092;10.00;10.00;48095;48092;48099;48097;48107;48105;6.20e-05;0.0;1.48e-04;1.04e-04;3.12e-04;2.70e-04;4646;4295;5629;4879;7388;5889;-6.24e-03;-4.16e-03;-4.16e-03;-100.00;-29.73;-13.46;-7.55;-13.32;-20.29
TSP\_d18512;POPMUSIC;5;645238;10.00;10.00;645240;645240;645252;645260;645263;645288;3.00e-06;3.00e-06;2.10e-05;3.50e-05;3.90e-05;7.70e-05;8302;7454;9589;8496;11870;9559;$\pm$ 0;+1.24e-03;+3.87e-03;$\pm$ 0;+66.67;+97.44;-10.21;-11.40;-19.47
vlsi\_frh19289;POPMUSIC;5;55798;10.00;10.00;55799;55798;55810;55807;55817;55815;1.80e-05;0.0;2.06e-04;1.65e-04;3.41e-04;3.05e-04;6763;6320;8093;7885;9446;9757;-1.79e-03;-5.38e-03;-3.58e-03;-100.00;-19.90;-10.56;-6.55;-2.57;+3.29
vlsi\_fnc19402;POPMUSIC;5;59287;10.00;10.00;59289;59288;59304;59295;59322;59306;3.40e-05;1.70e-05;2.92e-04;1.32e-04;5.90e-04;3.20e-04;7089;7124;9040;8871;12359;11009;-1.69e-03;-1.52e-02;-2.70e-02;-50.00;-54.79;-45.76;+0.49;-1.87;-10.92

